$B_s \to K\ell\nu$ form factors from lattice QCD with domain-wall heavy quarks

We report on our on-going study of the $B_s \to K\ell\nu$ decay in $N_f=2+1$ lattice QCD. We employ fully relativistic setup in which the M\"obius domain-wall action is used for all quark flavors. The lattice cutoff is $a^{-1} \sim 2.5$ GeV, where we take bottom quark masses up to $m_Q\!<\!0.7a^{-1}$ in order to control discretization errors. We present preliminary results for the relevant form factors extracted from correlator ratios by inspecting their ground state saturation.

==> T_12.dat <==
x          y                dy
0 	 37.011 	2.674491e-01
1 	 31.42   	2.098677e-01
2 	 34.9674 	2.498621e-01
3 	 36.6061 	2.726434e-01
4 	 37.185 	2.811977e-01
5 	 37.2853 	2.905268e-01
6 	 36.8067 	2.766027e-01
7 	 36.0064 	2.595537e-01
8 	 34.8439 	2.385649e-01
9 	 32.8347 	2.001847e-01
10 	 29.3659 	1.611805e-01
11 	 23.8537 	1.228373e-01


==> T_16.dat <==
x          y                dy
0 	 37.1389 	2.832447e-01
1 	 31.557 	2.105409e-01
2 	 35.2098 	2.636415e-01
3 	 36.9517 	2.931856e-01
4 	 37.7435 	3.042180e-01
5 	 38.1185 	3.244210e-01
6 	 38.1626 	3.334626e-01
7 	 38.174 	3.371461e-01
8 	 38.0165 	3.366305e-01
9 	 37.7406 	3.115708e-01
10 	 37.0162 	2.782798e-01
11 	 36.1353 	2.525492e-01
12 	 34.7712 	2.208516e-01
13 	 32.7042 	1.870558e-01
14 	 29.2923 	1.504656e-01
15 	 23.8002 	1.199583e-01


==> T_20.dat <==
x          y                dy
0 	 37.5159 	3.331795e-01
1 	 31.6973 	2.476432e-01
2 	 35.3325 	2.928944e-01
3 	 37.0996 	3.092549e-01
4 	 37.6001 	3.208625e-01
5 	 38.0439 	3.355206e-01
6 	 38.1679 	3.564361e-01
7 	 38.2687 	3.655711e-01
8 	 38.3234 	3.550280e-01
9 	 38.3293 	3.592235e-01
10 	 38.1287 	3.595039e-01
11 	 38.0574 	3.389831e-01
12 	 37.6763 	3.192435e-01
13 	 37.3138 	3.085731e-01
14 	 36.6369 	2.778125e-01
15 	 35.764 	2.614884e-01
16 	 34.5109 	2.372550e-01
17 	 32.631 	2.021335e-01
18 	 29.1941 	1.715969e-01
19 	 23.7398 	1.254124e-01


==> T_24.dat <==
x          y                dy
0 	 37.3883 	3.831118e-01
1 	 31.8323 	2.816244e-01
2 	 35.676 	3.222466e-01
3 	 37.5105 	3.614458e-01
4 	 38.3762 	3.816230e-01
5 	 38.6477 	3.759318e-01
6 	 38.7049 	3.639819e-01
7 	 38.812 	3.607504e-01
8 	 38.5779 	3.722981e-01
9 	 38.6842 	3.777377e-01
10 	 38.5806 	3.732517e-01
11 	 38.5968 	3.655300e-01
12 	 38.4081 	3.562853e-01
13 	 38.2902 	3.585760e-01
14 	 38.108 	3.549390e-01
15 	 38.033 	3.521997e-01
16 	 37.777 	3.233374e-01
17 	 37.6387 	3.000688e-01
18 	 36.9335 	2.588795e-01
19 	 36.0855 	2.260366e-01
20 	 34.8398 	2.144938e-01
21 	 32.7556 	1.757223e-01
22 	 29.2342 	1.470787e-01
23 	 23.6438 	1.197531e-01


==> T_28.dat <==
x          y               dy
0 	 37.2078 	4.833898e-01
1 	 31.7133 	3.395364e-01
2 	 35.3555 	4.250019e-01
3 	 37.3759 	4.564272e-01
4 	 38.3322 	4.691928e-01
5 	 38.8177 	4.972268e-01
6 	 39.0924 	4.872572e-01
7 	 39.253 	4.864640e-01
8 	 39.391 	4.884343e-01
9 	 39.3111 	4.792800e-01
10 	 39.1192 	4.357466e-01
11 	 39.1194 	4.122457e-01
12 	 38.6308 	4.048913e-01
13 	 38.6071 	4.089016e-01
14 	 38.5281 	4.210451e-01
15 	 38.5538 	4.101965e-01
16 	 38.511 	3.739885e-01
17 	 38.664 	3.675232e-01
18 	 38.494 	3.616078e-01
19 	 38.4734 	3.467325e-01
20 	 38.2447 	3.193251e-01
21 	 37.9022 	3.029846e-01
22 	 37.1262 	2.834164e-01
23 	 36.1232 	2.563820e-01
24 	 34.7844 	2.315422e-01
25 	 32.5302 	2.010764e-01
26 	 28.7518 	1.621432e-01
27 	 22.8818 	1.184340e-01

